What's Behind PPO's Collapse in Long-CoT? Value Optimization Holds the Secret

Reinforcement learning (RL) is pivotal for enabling large language models (LLMs) to generate long chains of thought (CoT) for complex tasks like math and reasoning. However, Proximal Policy Optimization (PPO), effective in many RL scenarios, fails in long CoT tasks. This paper identifies that value initialization bias and reward signal decay are the root causes of PPO's failure. We propose Value-Calibrated PPO (VC-PPO) to address these issues. In VC-PPO, the value model is pretrained to tackle initialization bias, and the Generalized Advantage Estimation (GAE) computation is decoupled between the actor and critic to mitigate reward signal decay. Experiments on the American Invitational Mathematics Examination (AIME) show that VC-PPO significantly boosts PPO performance. Ablation studies show that techniques in VC-PPO are essential in enhancing PPO for long CoT tasks.

==> please_readme.txt <==
Version 0.9.4

1. arxiv使用latex编译不通过，转换成pdflatex编译
（.cls文件的\pdfoutput=1）
2. 添加了目录功能，paper.tex中的 \tableofcontents
不需要目录注释掉就可以
3. 优化Appendix字体大小




Version 0.9.3

1. 增加了双栏的option


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面\documentclass修改一下

单栏: \documentclass[]{bytedance_seed}, 
%Please prioritize using single-column。

双栏: \documentclass[twocolumn]{bytedance_seed}




Version 0.9.2

1. \citet{}没法使用



如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plainnat}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%



Version 0.9.1

1. 对图表caption新增了单行居中，多行左对齐。
2. 将reference的IEEE style去掉，改为plain，避免风险。
3. citation使用“[1]” ,而不是“ Li etal , 2025”, 和其他大厂模板对齐。


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{ieeenat_fullname}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%
